Maximum likelihood estimation of distribution grid topology and parameters from smart meter data

This paper defines a Maximum Likelihood Estimator (MLE) for the admittance matrix estimation of distribution grids, utilising voltage magnitude and power measurements collected only from common, unsychronised measuring devices (Smart Meters). First, we present a model of the grid, as well as the existing MLE based on voltage and current phasor measurements. Then, this problem formulation is adjusted for phase-less measurements using common assumptions. The effect of these assumptions is compared to the initial problem in various scenarios. Finally, numerical experiments on a popular IEEE benchmark network indicate promising results. Missing data can greatly disrupt estimation methods. Not measuring the voltage phase only adds 30\% of error to the admittance matrix estimate in realistic conditions. Moreover, the sensitivity to measurement noise is similar with and without the phase.

==> y_data_ieee33/y_lasso_nophase.txt <==
x y
1.00E-04 46.0325666678886
1.00E-03 46.030690528706
3.00E-03 46.0214470576148
6.00E-03 45.9637438936161
1.00E-02 45.974596051341
3.00E-02 48.2514904150165
4.00E-02 54.0873831790339
5.00E-02 60.9168060730079
7.00E-02 66.9120541664186
1.00E-01 82.4832473234003

==> y_data_ieee33/y_lasso_phase.txt <==
x y
1.00E-04 0.896517942
1.00E-03 0.905405600059058
3.00E-03 1.00556161650657
6.00E-03 1.83336443312846
1.00E-02 4.79765712810882
3.00E-02 15.0282609752994
4.00E-02 27.3623526313954
5.00E-02 38.7838572478439
7.00E-02 48.2208500578751
1.00E-01 72.7842461554027


==> y_data_ieee33/y_mle_nophase.txt <==
x y
1.00E-04 30.7653244816703
1.00E-03 30.7658272474021
3.00E-03 30.7347186904939
6.00E-03 30.4704455254681
1.00E-02 29.8787374070118
3.00E-02 32.2147823751403
4.00E-02 40.6180172054894
5.00E-02 50.186006499314
7.00E-02 58.220259349735
1.00E-01 77.9012122952997

==> y_data_ieee33/y_mle_phase.txt <==
x y
1.00E-04 0.0125993928749496
1.00E-03 0.114591313786581
3.00E-03 0.254672664158133
6.00E-03 1.74142701386638
1.00E-02 4.37489652441833
3.00E-02 12.4069419955774
4.00E-02 21.2505992603399
5.00E-02 29.74477502585
7.00E-02 37.6128842201814
1.00E-01 64.5375134738552

